Characterization of Analytic Wavelet Transforms and a New Phaseless Reconstruction Algorithm

We obtain a characterization of all wavelets leading to analytic wavelet transforms (WT). The characterization is obtained as a by-product of the theoretical foundations of a new method for wavelet phase reconstruction from magnitude-only coefficients. The cornerstone of our analysis is an expression of the partial derivatives of the continuous WT, which results in phase-magnitude relationships similar to the short-time Fourier transform (STFT) setting and valid for the generalized family of Cauchy wavelets. We show that the existence of such relations is equivalent to analyticity of the WT up to a multiplicative weight and a scaling of the mother wavelet. The implementation of the new phaseless reconstruction method is considered in detail and compared to previous methods. It is shown that the proposed method provides significant performance gains and a great flexibility regarding accuracy versus complexity. Additionally, we discuss the relation between scalogram reassignment operators and the wavelet transform phase gradient and present an observation on the phase around zeros of the WT.

==> compmethodsalpha30.dat <==
# Created by Octave 4.4.1, Mon Nov 05 11:30:56 2018 GMT <unknown@G0088055>
# name: temps
# type: matrix
# rows: 70
# columns: 5
 1 -43.694292623456931 -19.216995899276 -35.712168072154512 -47.915186462864355
 2 -35.593015125872263 -19.397410666226975 -34.932301631481131 -46.63231273390366
 3 -37.059960855401634 -18.623350493131539 -32.665187258919097 -47.9385438071252
 4 -42.963031937711698 -19.363944840695751 -32.513298097049088 -49.826315243276696
 5 -40.959427100636972 -17.841199800240272 -31.960339480706615 -49.380932662028783
 6 -33.480131294191523 -18.528858431720707 -31.273910171671162 -47.13215697925483
 7 -41.446951119079067 -19.035704247486372 -31.229416662368052 -47.501595272384158
 8 -38.583590012914925 -19.789152086372944 -31.218341870078984 -41.413838933829076
 9 -36.706396064944627 -18.845542561959455 -31.211722593718658 -38.762272748035073
 10 -44.007801645812698 -18.968434779806632 -31.172274227968554 -50.71083406098446
 11 -40.036174186262826 -20.11439962373311 -31.020808078097826 -46.577527689748173
 12 -35.922967036263813 -18.755335086080194 -30.983639628607854 -40.253969497978517
 13 -17.199430106314672 -15.143110861024752 -30.917200662700278 -36.890922894332661
 14 -37.036300256496787 -17.989748704389871 -30.833704008341915 -47.054511799549523
 15 -35.055408233364133 -18.585019937935343 -30.703759442935215 -36.622132404649257
 16 -32.704847489210337 -17.745801155921001 -30.618307349929403 -42.687134672928607
 17 -31.204557006220007 -19.006374411542556 -30.608060267481967 -36.066197529291998
 18 -36.632436105798895 -19.899727305563609 -30.397696511717204 -38.373705256913503
 19 -41.436457443787937 -19.608753102353205 -30.224561977634856 -43.997987787397783
 20 -38.76052645723054 -19.467939261903847 -30.21066811654757 -42.71581024742126
 21 -36.475012370353753 -18.705399434847141 -30.192120612697959 -45.18236142851422
 22 -40.008181522805906 -19.262611750465588 -30.166029969853334 -46.93051159205887
 23 -44.622553457045996 -19.570547650437199 -29.99784279115179 -47.94658766112186
 24 -37.615737824778918 -19.04646803464054 -29.969273861220458 -39.283460715629616
 25 -35.273705520850179 -18.689136710590482 -29.893156954966678 -39.698863978821926
 26 -39.280951320938712 -18.34086717173513 -29.67503881908253 -43.638163796120715
 27 -37.214425159583428 -18.930801302130977 -29.667205298989956 -47.234150036746428
 28 -30.632971031834536 -18.573368391886667 -29.564126378129593 -36.137186734856336
 29 -40.367514774281148 -19.725726337398907 -29.338744229511178 -43.572714465440455
 30 -40.176871897343602 -18.604894565683839 -29.274996106818381 -43.568112734746435
 31 -35.646407398213398 -18.752302958220795 -29.210895229085715 -39.100952481299281
 32 -29.687944097966508 -18.669941097552645 -29.206723545593366 -31.456528669805888
 33 -26.216522211386732 -18.391751002367386 -29.150589360071532 -31.419276914782177
 34 -35.229481337859852 -18.70604336471191 -29.105418984324878 -39.081397999712294
 35 -39.296428551860345 -19.344346852484932 -29.082593126159217 -45.941784084354367
 36 -30.815335873265504 -18.50613994129538 -29.063318923799542 -40.646037539667539
 37 -35.767209769803188 -18.794438044002447 -29.061167337009554 -39.337598084398337
 38 -35.545543454145324 -19.104677002938082 -29.03185421114431 -37.381455985942019
 39 -34.747745936276218 -18.166379267992994 -29.026699560884492 -37.491183502960482
 40 -31.244019195055586 -18.22474734662195 -28.906352979123497 -38.25906379813614
 41 -31.37877280206304 -19.772928607888399 -28.882115374289683 -34.576038914229379
 42 -37.760386052291459 -18.896547673909282 -28.800523908943219 -40.037717759340545
 43 -34.193974678739913 -19.957890867815117 -28.770454334988447 -38.307771578757588
 44 -28.318044519353034 -17.608888708480439 -28.768573985715452 -36.148746025725906
 45 -35.767821812293413 -17.672169644093074 -28.764610686022181 -38.277618062549891
 46 -30.351810681197282 -18.598602272974055 -28.555272281440072 -38.671094879356801
 47 -37.79541498911307 -18.850557323669591 -28.432843512984025 -40.746053096048968
 48 -34.093847601073549 -18.843636243837413 -28.432484801420227 -36.540584753950519
 49 -19.854493237218914 -16.864108567616761 -28.416121167391537 -34.434837939202858
 50 -45.711352574319264 -18.740262280966679 -28.303739648612158 -50.411179575820782
 51 -33.737915517319671 -18.562181823594518 -28.294976363314067 -44.711312104165025
 52 -45.793314916858918 -18.523180267068945 -28.210472903149672 -49.023364268796442
 53 -39.641256707172879 -18.694938730890641 -27.992875146214502 -50.3382452613738
 54 -29.568750926637478 -18.786471822348311 -27.941811559906135 -35.689357690587954
 55 -22.915197285755909 -17.342386112911253 -27.917590979807496 -38.194126067550016
 56 -30.610213854137864 -18.629519895365775 -27.898558256813185 -37.059995768661253
 57 -33.293269064984308 -17.473231274688771 -27.719950631879769 -42.546796795697013
 58 -33.38750276730493 -18.333807866388671 -27.637281135057901 -36.050240758176443
 59 -41.534449348265795 -19.075984374581697 -27.471712262604242 -44.648972396571473
 60 -21.909583460159045 -16.946296409418164 -27.372584483840214 -34.377644408855936
 61 -26.609333379924855 -18.374785072698135 -27.345290407252811 -35.020209423061026
 62 -30.186436853819281 -18.929472068801473 -27.335417602501746 -34.882984754547586
 63 -42.42429536533578 -18.557497825533403 -27.325554125308212 -46.555398061248567
 64 -27.004093251219409 -17.654534256943293 -27.254670408022616 -30.026711371885419
 65 -40.059061528551283 -18.975613890732188 -27.22999354459164 -46.546881166141716
 66 -21.552183543187624 -16.158183705841825 -27.061791496089434 -27.265332209234707
 67 -16.642027329780134 -15.045679680563833 -25.8499647312461 -36.426750353804138
 68 -28.30666290662203 -18.606112344320643 -22.102334717670789 -39.602730359942399
 69 -15.149110321279371 -13.696437453138701 -19.568379640373664 -24.476123676257174
 70 -4.686482126782427 -4.2035736302896893 -9.4982328072156701 -7.167975643399207




==> compmethodsalpha300.dat <==
# Created by Octave 4.4.1, Mon Nov 05 11:30:56 2018 GMT <unknown@G0088055>
# name: temps
# type: matrix
# rows: 70
# columns: 5
 1 -51.410151464503585 -29.368036150016987 -43.465344034531697 -59.333133370851421
 2 -46.079131302327163 -30.381165944738004 -37.880314404715293 -47.311968091812616
 3 -40.998273892977764 -29.378788335125812 -35.559792643197632 -51.688281757041025
 4 -37.195642333324905 -29.150866551096655 -35.257407130235997 -37.757546546123379
 5 -51.732065757570467 -29.297068621253338 -34.405203613524236 -63.327476008276463
 6 -25.161236986550151 -27.244922753338543 -34.394812892593947 -40.234084923382071
 7 -51.782636726239453 -29.336967810152458 -33.825884815454401 -59.951284835697756
 8 -35.359205059559791 -28.835312826574693 -33.7301423897365 -50.764009418735007
 9 -28.873673944794508 -26.676553708252602 -33.037752371965666 -39.55815552118014
 10 -34.965048695052339 -28.433922193979928 -32.942550692370808 -35.787958313896567
 11 -34.248172411493265 -28.431239566596489 -32.362287344732216 -43.417656206660155
 12 -42.545934160955085 -29.270701468858743 -31.94973225998833 -51.999904287232219
 13 -42.591528497913835 -29.585756566295697 -31.593960159647917 -58.201435638273438
 14 -45.239010087038594 -27.922199445184912 -31.569945791713963 -58.098623789572478
 15 -24.037376972510955 -24.048020823613925 -31.18425557903743 -36.443288267513772
 16 -37.242105164697278 -28.758610046819264 -31.163079103144156 -39.113129816150177
 17 -31.055800164404168 -27.924927039393999 -30.99363309208367 -43.051104781802437
 18 -38.583206589794699 -28.377942120386003 -30.888402571028234 -39.875997782655631
 19 -37.00868364002546 -29.236413249562865 -30.736246344143545 -50.602951805741355
 20 -47.542317650322552 -28.789828437906966 -30.713385080999757 -52.860121231626692
 21 -30.246791699023508 -26.777864496453798 -30.520224786135223 -30.71860736027762
 22 -41.670833646576597 -29.086526327679969 -30.465832601985724 -43.436148157596257
 23 -30.628325828517657 -26.987780258570066 -29.928263261641341 -37.02403516595615
 24 -45.943621338483197 -28.005557164205097 -29.868224829547756 -52.211114979390629
 25 -44.980004668198831 -27.742798537570042 -29.746179519172202 -50.914096411344225
 26 -46.595487657513331 -28.524476326053993 -29.68726254114614 -53.492050273327166
 27 -34.207125139064814 -28.01805804311623 -29.65159810614032 -38.699423112998915
 28 -39.592232865375976 -28.819733650492438 -29.448789630197808 -40.543503724230874
 29 -36.068467862003246 -28.146624364347296 -29.429848808818029 -39.281618349461212
 30 -35.008966726885028 -26.725904008812556 -29.393119014569876 -36.530635596656474
 31 -34.318415652631984 -28.351210074021683 -29.349504111724336 -45.798648313815285
 32 -27.865453797073023 -26.117733046708153 -29.177341140147387 -36.715585328077488
 33 -34.45616509002727 -28.171702600568757 -29.140390602800753 -35.838589803852415
 34 -38.002082755586521 -27.964225980544359 -29.103731871588266 -40.144535235782413
 35 -36.437716997190094 -26.782636773704272 -29.094985957548886 -37.846310999335081
 36 -32.907609825630345 -24.605512005690578 -29.061726866543761 -47.820576452302923
 37 -27.990669778464621 -27.430897035835883 -29.015743935031601 -50.664184387319253
 38 -35.423210760289727 -27.609068753154446 -29.008927943693919 -37.769694199011596
 39 -34.135024428934713 -26.086290266063934 -28.996838709636069 -41.996941525441748
 40 -47.448167271580594 -28.866029351300213 -28.995201011019095 -50.606281127001473
 41 -41.030627835446921 -27.643512827367381 -28.919565894252926 -43.863976836216096
 42 -45.301647649312564 -28.305123293120484 -28.76337490670781 -47.59272748182692
 43 -34.801561120505504 -27.665112787895779 -28.717071246400614 -38.043399535929758
 44 -38.835404197253531 -28.879368253228623 -28.629761649126845 -41.723969554887582
 45 -29.578676246131508 -25.807992365870259 -28.497592344015693 -30.892788877256095
 46 -35.687739410421543 -20.582924923819711 -28.432369134306583 -38.568158785738362
 47 -31.388261410279924 -26.748672604458818 -28.336509672934231 -39.518283260608897
 48 -34.259618726722046 -28.322863383618817 -28.27277653890728 -44.283762718445203
 49 -36.043778237774532 -26.188305975202386 -28.24157355119987 -41.229418744776467
 50 -35.934146285657668 -26.753036447030844 -28.232869852730289 -38.546022544493582
 51 -35.581798260721101 -26.1829621932417 -28.01986606147025 -37.091141097148999
 52 -40.588804381461131 -26.7394508322663 -27.912217100622225 -48.463354901718851
 53 -43.848330521088215 -27.205354959437088 -27.880893552700844 -50.705103707600472
 54 -39.703129255557947 -25.93158920018827 -27.740755990837862 -50.008033537759111
 55 -43.2926296012526 -29.200994741734675 -27.501492527796117 -51.883604911242223
 56 -42.279062064172564 -28.704313763446603 -27.440846422151701 -43.718392827218516
 57 -51.653664661556462 -29.191126766434671 -27.423807317139548 -52.091383641303828
 58 -35.291136173219499 -23.485810315814497 -27.326651808848531 -37.348611398682095
 59 -35.167039382691108 -27.175121402485921 -27.231362968260186 -36.474223450094684
 60 -42.746312030921942 -26.944961358512046 -27.142950533535569 -46.223943268483161
 61 -35.436101034315357 -25.61457405339663 -27.059335005352981 -44.283266926188539
 62 -35.460452248613159 -26.97385815997885 -26.614021351655381 -36.251424146801988
 63 -30.739435581208273 -23.689490756018195 -26.561394584529609 -33.501746512401766
 64 -23.968721850041007 -22.117346540476102 -26.554897913550015 -26.675464007065479
 65 -25.429462425763518 -22.226812561524497 -25.548518173628786 -37.636509588361918
 66 -33.423508365305231 -24.089715105588695 -25.505429479390436 -38.928187742974615
 67 -28.071302526365258 -23.337678894307349 -25.314264480712829 -30.597654060087287
 68 -22.20478729713048 -21.018455965679696 -24.353780816251827 -27.66076388706913
 69 -34.62267969816547 -27.786408413067324 -22.322545528643396 -44.719097669266347
 70 -4.8009635099000931 -4.7110853710946703 -8.1580987501739415 -6.8931803200921715




==> compmethodsalpha3000.dat <==
# Created by Octave 4.4.1, Mon Nov 05 11:30:56 2018 GMT <unknown@G0088055>
# name: temps
# type: matrix
# rows: 70
# columns: 5
 1 -49.786251011949275 -41.195137950397431 -58.217884959801381 -68.451265290776448
 2 -28.348130216424558 -29.713474769017377 -41.759195456884342 -61.746822388461105
 3 -42.035964004044843 -31.401764061230793 -41.31605194515943 -43.374225582376596
 4 -42.5534852866286 -40.851861559406146 -39.789114957740004 -47.099174227391714
 5 -44.40370435916784 -39.747110891353501 -37.958502313583935 -57.482648450335532
 6 -26.210312432742452 -22.520342944848931 -37.575880840744105 -35.543188621392751
 7 -50.605183598079634 -41.167052083112729 -37.126238783337016 -58.389456336609229
 8 -36.831409578386875 -35.724145445690908 -36.660302883198675 -37.460362507635615
 9 -41.290453625375676 -38.979917292181014 -36.414013516951812 -45.098593142510168
 10 -42.518121813635929 -39.607176122765658 -35.875641520169587 -69.858570869246947
 11 -40.694342446685603 -28.946917267709431 -35.013127004856408 -49.223681317987051
 12 -32.660448257285012 -22.794228657527359 -34.698534551151376 -52.147270328227691
 13 -27.189242017154925 -27.081574825073243 -34.693505796050417 -42.934831681783415
 14 -41.950177480549158 -38.933502629497092 -34.081592015473923 -43.29925500219332
 15 -44.565510474896321 -37.393140347073881 -33.969562842582292 -54.974383503162763
 16 -46.364700086154684 -40.043504548145876 -33.676468209027199 -53.413718488538777
 17 -42.637878695965988 -40.296415343162835 -33.591284401396507 -45.952949566996104
 18 -40.441319816757044 -37.404152797060341 -33.34041399481989 -43.080737448148781
 19 -45.728454718344523 -40.244644706397651 -33.133057518450272 -48.211922473004961
 20 -37.756940815040608 -34.632550457481805 -33.104112670971432 -38.637773444412282
 21 -43.643080505820535 -32.738663065809874 -33.055532201459869 -51.371403856499995
 22 -41.97581112262796 -36.748595995849826 -32.934027498589025 -45.932077592890948
 23 -38.040685572802062 -36.158962342234055 -32.822202903448229 -39.06879448944688
 24 -30.368523350647536 -30.067763012879517 -32.814357368168658 -30.592860156833062
 25 -39.058496171950459 -37.542300630879957 -32.756899008051057 -42.025072199937419
 26 -43.972633845935221 -38.305963984493012 -32.679295731479705 -67.38725160129303
 27 -38.055213034555564 -36.052700183007154 -32.663602029432141 -38.627754794072487
 28 -36.333267552810867 -35.858744259692713 -32.625698010857931 -38.480624373373878
 29 -42.621276375505118 -39.808681384761151 -32.583171137389812 -48.882815952562908
 30 -48.840878440468565 -40.796578358163543 -32.440746330755651 -54.713637026484172
 31 -37.014181694965686 -36.124682487243113 -32.3559813221582 -41.374887736531818
 32 -29.904488623224658 -30.328410594123106 -32.201513566368241 -55.12199070574308
 33 -44.297874585070161 -38.130094608735675 -32.196976347644515 -48.847237791211889
 34 -39.962573989445687 -37.728489993763276 -32.084942590060955 -40.448632237566656
 35 -39.174625646676603 -37.644536617763926 -32.074052585242413 -40.911277348260732
 36 -35.726463618134616 -34.407789583288647 -32.071859119921911 -36.202856458192031
 37 -45.772210049980167 -41.21377370046919 -31.683089917990365 -51.443525514095121
 38 -34.966497702671589 -28.85955162758265 -31.609039142017323 -36.555939225951136
 39 -43.874534161948304 -35.553618433873979 -31.522441549301089 -62.414683886191256
 40 -38.022831750708022 -36.333255204428589 -31.310145315467285 -38.4950510743206
 41 -35.919506340580448 -34.67763523452038 -31.28100063336003 -36.3084358631735
 42 -37.006579998951985 -35.526282761881241 -31.267715593230378 -37.505362751306933
 43 -37.494877281839564 -38.014900943025786 -31.064364229879668 -43.505194888806031
 44 -38.163398302018699 -36.605459366111106 -31.037200329977836 -38.75825013335367
 45 -36.104201420905426 -34.3719322740154 -30.837315348631908 -37.34097630816548
 46 -43.823028522476058 -39.267754993231314 -30.648689334298957 -56.714892056337362
 47 -36.304695278697295 -34.250362911613685 -30.548383688224668 -36.959551969587764
 48 -32.591046285370403 -31.204498846844796 -30.525430439780248 -33.354447018174703
 49 -34.820179906678412 -32.649222211306999 -29.979719530197212 -35.829337088398233
 50 -35.7808006179187 -33.062107842396749 -29.959560499500704 -36.452707512203766
 51 -38.354471254439851 -36.072760007055507 -29.936925577403592 -40.294581721221618
 52 -41.031670030782223 -37.632069087226981 -29.932391694139774 -41.592753141687176
 53 -44.020776521722993 -38.043410189299244 -29.855193691085191 -63.114455401800072
 54 -40.810280353164536 -37.71781845643882 -29.689465749090083 -43.62905821485964
 55 -30.339790816084815 -29.911574523719203 -29.628585587959215 -30.738260021358144
 56 -32.647843822352812 -31.670172296382908 -29.585518215773824 -33.334416581520045
 57 -38.127947073291033 -35.881174454429505 -29.509036475106861 -38.859550061227679
 58 -50.527365508852498 -41.27861607580116 -29.329948961789206 -52.405197836759818
 59 -42.886403038848016 -32.070570653682736 -28.548701560647729 -51.578997122279056
 60 -30.141470830952308 -29.1503312423912 -28.389265205521653 -30.677570795861477
 61 -36.214939958740388 -34.55749048635024 -28.311712653825403 -37.30582530803251
 62 -42.745912278551529 -37.276970607475889 -28.18573265457557 -56.699257439639283
 63 -38.992232456829051 -35.446969413386597 -28.031952451161196 -43.088954709863785
 64 -31.801629224283701 -32.078168870717533 -28.02387671761787 -44.389928460135323
 65 -40.799309064489371 -31.357947099627658 -27.977710793682867 -51.722521361977968
 66 -26.207085763050124 -25.880545175812514 -27.552007617002655 -26.803105870394212
 67 -40.409009461031502 -36.432033563282602 -27.273480296172007 -49.653506416241235
 68 -36.096984919632746 -29.396498248995865 -25.286672287151699 -52.28743844393545
 69 -45.121856110848206 -39.904507999389843 -22.811017503963615 -51.249295217070909
 70 -7.2058280025803745 -7.2067607112689727 -7.264584916986295 -7.3875804586057336




==> compredunwpghi.dat <==
# Created by Octave 4.4.1, Mon Nov 05 11:30:56 2018 GMT <unknown@G0088055>
# name: temps
# type: matrix
# rows: 70
# columns: 5
 1 -50.500119551387968 -41.550872157211231 -35.199454489812815 -30.523842901964816
 2 -50.59951981947836 -41.49513598749045 -34.077461974656792 -29.132911473349942
 3 -50.291411278562691 -41.361535797813573 -35.008609037282085 -29.153873623842625
 4 -37.804909804283774 -40.480098313091531 -33.728349072904493 -27.75611671651502
 5 -48.675153086792655 -40.397215962090414 -32.804047471791975 -25.149926183120531
 6 -48.781445269972039 -40.131024789122577 -34.102146917167865 -28.463868022021998
 7 -47.495294745187081 -39.877788224920096 -31.934581668307231 -23.834441673188877
 8 -45.740229663137207 -39.743510976491613 -31.330609739628855 -24.768537389289307
 9 -44.978146770456306 -38.72993785821884 -28.376578455471716 -19.298036761243051
 10 -39.063947383354837 -38.360499421720704 -30.204453310404219 -23.186727541706908
 11 -41.752781543428632 -38.11354365537953 -30.86477897166219 -24.041029792287176
 12 -40.046653369753187 -38.094024314603587 -29.785767034644202 -22.437051483402371
 13 -42.224333101310719 -38.067401557473687 -31.564358421324229 -21.898055645903582
 14 -38.819076157316395 -37.732341330797382 -32.807763961468865 -30.342316399838133
 15 -41.160676214767889 -37.424870253739996 -32.633703448834403 -26.98880696714404
 16 -47.165076365962015 -37.27197502721279 -30.285208744177375 -24.230052241915267
 17 -39.306927648281714 -36.863450739675187 -29.969808207690054 -22.788257455726605
 18 -38.061893023921144 -36.566072656457308 -32.397220358138213 -23.105886016248135
 19 -44.313797017405918 -36.565349888338467 -27.40171515918702 -18.095091692921343
 20 -40.91306105770304 -36.397467291171438 -26.528649195923727 -18.156111673472196
 21 -44.070749022748586 -36.110212530873859 -25.889298599109317 -18.187988054903233
 22 -40.751771272263106 -36.012404202241875 -29.41117741665358 -23.226722448799361
 23 -38.069723445774386 -35.879416487567013 -32.2163609530947 -19.371610088939647
 24 -37.401541758490303 -35.859661108924868 -29.515648520858846 -23.285435961370275
 25 -37.13004673348356 -35.659219823033638 -30.075320091587461 -25.421093089627455
 26 -38.029044560457443 -35.273962994992203 -29.079418639624166 -19.524905758543809
 27 -36.058785743342625 -35.204675820618029 -31.507388182745334 -23.605636462733344
 28 -37.74047601711613 -34.963813058173464 -29.373317581868537 -21.493530314628451
 29 -41.169332055976717 -34.916163277612135 -28.23128773466707 -23.517063418652381
 30 -37.726053481332833 -34.846355383717054 -29.27877802028987 -22.455916662830724
 31 -35.663255664760392 -34.459699124325113 -29.790451010125217 -21.857217471849495
 32 -35.929492763023852 -34.325715897176266 -29.434689756828298 -22.648027959903565
 33 -43.173302773161844 -34.271779538390746 -26.969440956511932 -21.229808478599665
 34 -36.389394573907005 -34.209810369618907 -28.130880481735218 -19.983903274437438
 35 -38.524861180425624 -34.158178224529244 -25.768963507226257 -17.553546850982777
 36 -42.368837453585293 -34.000443050969679 -23.994578452353 -15.294471121966776
 37 -35.847717573750089 -33.881915373510154 -27.258413017554908 -20.956109363324785
 38 -34.490372057185354 -33.634423500257114 -29.458063788879784 -22.311412856244178
 39 -34.112700795002667 -33.022616448733132 -30.233505843981717 -23.227597280276516
 40 -35.352731068429861 -33.00174492013047 -27.053550128341008 -20.57107075432905
 41 -35.632163346047072 -32.978890586834858 -23.680605841758133 -20.414412828603446
 42 -35.034551378643862 -32.756040866225909 -25.332582224923527 -20.059324439328151
 43 -38.1262886990949 -32.715382826589988 -25.904831380199688 -21.957458513093492
 44 -41.835282625106949 -32.539162798238941 -28.675150604828524 -28.558551309192769
 45 -39.57426071145732 -32.390287554574549 -26.316963376817533 -18.061168280887728
 46 -35.050016090433786 -32.370052510693682 -26.038593349223763 -18.973777156835823
 47 -41.648256179139608 -32.325170412908115 -30.247734629801197 -25.116642140790432
 48 -38.297839122921211 -31.442604592158368 -29.521331513923013 -22.168740631176295
 49 -39.018103554218044 -31.131326086687324 -26.914082101059055 -19.550139257030242
 50 -39.815872882965373 -30.949483391010748 -23.850791984382749 -17.35774487574222
 51 -36.863818246514043 -30.775200009259432 -22.255303818179662 -15.708383746091595
 52 -34.285105519117771 -30.38082179861874 -21.557090119217129 -15.440977357941275
 53 -30.393944304260309 -29.946750235841076 -27.61814831839882 -23.742106424861625
 54 -30.519775770027465 -29.679432943572582 -26.258628861230061 -20.820751378059423
 55 -33.30433594619047 -29.410818622383271 -29.287231309480166 -23.678039286754871
 56 -30.339954729192478 -29.051720363207419 -26.202640293096565 -21.972953482396509
 57 -34.028717327332018 -28.668460034854263 -20.869360927351742 -20.998411661525765
 58 -28.749322199564041 -28.128886596746518 -26.492884401233525 -21.688885741429385
 59 -29.923276932836309 -27.556506001072023 -21.282881754935175 -14.84788194723005
 60 -34.500446533786928 -27.024761759073606 -20.676271355891043 -17.910216286800814
 61 -38.867825926380718 -25.543689997418397 -18.456367629803562 -13.339906074867127
 62 -34.539177118912818 -25.407703573295031 -18.86467087465968 -14.508030951701244
 63 -26.383134323665871 -24.247360825231826 -21.563778216531663 -18.073390344895273
 64 -45.524512536804366 -23.738467285592243 -28.984451546366333 -21.703222935206146
 65 -32.159477313237971 -21.89664756017255 -15.371662624972959 -11.791311230420497
 66 -38.449946925586211 -21.819418025675326 -26.149537572731923 -19.248298369470088
 67 -27.815686478256296 -20.008365992845714 -11.090907778932957 -7.8374305331003749
 68 -36.682892234133831 -16.09415510677033 -10.075172632370775 -7.4024950006223289
 69 -43.251432249570172 -15.445284454281698 -9.7833018942461578 -7.1379419406381412
 70 -5.7743802432008149 -5.5024964264731002 -5.7999376705181991 -5.9663894517657461




==> compredunwpghifglim.dat <==
# Created by Octave 4.4.1, Mon Nov 05 11:30:56 2018 GMT <unknown@G0088055>
# name: temps
# type: matrix
# rows: 70
# columns: 5
 1 -57.243878329811992 -53.208220844650185 -45.291047291366283 -37.829279284318517
 2 -65.072311786764132 -52.528474343503923 -46.587240765958441 -43.009248074659354
 3 -60.435943425229823 -51.850157450666302 -46.077309418466442 -40.601836080577982
 4 -67.705612223832745 -51.718734384377505 -43.923635417467096 -34.798114820328287
 5 -60.129460386894408 -51.615705475315714 -45.809682586123841 -39.596114932266431
 6 -54.461643463770159 -51.38573182928701 -43.893036877039023 -34.819943687466534
 7 -52.032068498256805 -49.033599925722413 -43.373238236582772 -32.163826773907545
 8 -61.256798696927355 -48.884598904203507 -37.141136347457355 -35.489618375653606
 9 -57.581838143119732 -48.69524666531791 -42.428521092307676 -37.343297909595691
 10 -59.79237811771965 -47.914780162250253 -40.511236383057714 -27.581881103200999
 11 -53.888941356967749 -47.900339307898889 -42.046581246658263 -34.925907144402082
 12 -52.215551897380301 -47.7667969098528 -41.694372310981038 -32.780743651610884
 13 -47.153858424707181 -47.324789911720764 -46.488961137953488 -37.26992770647702
 14 -48.035225988824436 -45.56899841256368 -40.352974681564568 -34.648449305255902
 15 -52.6829592470514 -45.498645897817418 -38.848544233878727 -32.844164732302275
 16 -48.416471888799329 -44.920235997556183 -37.461998172429062 -32.514563170338846
 17 -45.116174773645703 -44.481167360460972 -40.335552071121185 -34.98721437974649
 18 -51.30842254168671 -44.42497767860587 -38.778367699679286 -29.125955642879813
 19 -51.550005595667912 -44.135794742445114 -37.614584915078488 -31.819929837897295
 20 -50.966764860912185 -43.900766306932752 -36.564441304778008 -24.721612540384772
 21 -51.665386027948308 -43.334705588516449 -35.138384453981566 -27.061101712773965
 22 -42.613017964246595 -43.283831664106174 -35.343987602709817 -9.6472647864064527
 23 -42.923102540756815 -43.047243421652624 -40.269413640505846 -35.668789778339018
 24 -46.199275007082051 -42.867635965176163 -34.89381326139592 -23.626441299432074
 25 -43.048084302893336 -42.831702224523404 -39.541564992435575 -35.781981789776466
 26 -45.541748535871101 -42.682239512633913 -38.601398926033447 -34.842096195078497
 27 -52.190155381309907 -42.637857440311542 -38.616207458347986 -28.897016139106281
 28 -48.602250603374117 -42.584588962113763 -38.304387279817391 -32.572360703006353
 29 -47.033468232292279 -42.543615370382348 -37.115698455990071 -30.503418346850516
 30 -43.29597061687295 -42.373878835280962 -39.129565149204765 -32.275641530850734
 31 -51.200165674026401 -42.269576741620149 -35.916080625602106 -30.055449929466441
 32 -43.778657415034104 -42.218065926858202 -36.576708879231504 -28.759987891637373
 33 -50.769878618242046 -41.91509067669864 -35.535006916928793 -28.544092978672893
 34 -48.241668985737761 -41.438648426842654 -33.016806345941035 -26.968535329705809
 35 -40.701617828852612 -40.20641114306887 -37.411537994256427 -31.920777558053764
 36 -41.860430617790108 -40.18721001902783 -36.750250783647672 -28.412338519576767
 37 -41.525542623116792 -39.605092288249054 -35.637857615050265 -31.233615639183654
 38 -40.047386468777532 -39.329205159416901 -36.71295130994465 -27.287728422369547
 39 -40.371400601007807 -39.209637878337517 -36.009753432735323 -32.621095874140408
 40 -45.10211271789813 -39.190519377761561 -40.285893393887534 -9.5831590596801135
 41 -39.009016458401703 -39.020082505091565 -36.997116753296929 -31.107980783025621
 42 -38.723309366585198 -38.856050867680345 -37.459820237256437 -33.007561044395864
 43 -53.07651774780286 -38.77737810587378 -31.102136281643574 -24.666395680524637
 44 -41.395624985594921 -38.40480402000501 -33.118826413048708 -26.176120039287476
 45 -41.363127727920023 -38.390228612404734 -35.78076856835083 -30.597810730157757
 46 -38.578222112631288 -38.281298219482075 -36.607496067410111 -31.801280582007671
 47 -36.676649374349715 -38.129787723505437 -35.480413210378373 -30.205192087859182
 48 -38.684792553228114 -38.090739582689984 -35.742134434707637 -25.299435632007103
 49 -38.525213884034017 -37.932859775074931 -35.659017771302345 -30.349375239880374
 50 -38.627978188381988 -37.80803911605372 -35.238480783406445 -30.266967145332121
 51 -37.542183785993522 -37.802032968004312 -37.392745813986352 -37.338232804941171
 52 -43.139402602690794 -37.801853352614685 -34.161567972444558 -18.348607945565579
 53 -37.402543483759445 -37.40965878284355 -35.329157671762474 -31.033683372635554
 54 -37.50225795759512 -37.172060560031724 -35.563236675502992 -30.375788957144842
 55 -38.780058722550478 -37.046726217839527 -33.189806162096687 -28.001730372299029
 56 -36.901338861430439 -36.631803499846725 -34.827198450668455 -30.017022921508868
 57 -45.083280491048342 -36.630933422902238 -32.898035832363462 -20.830282049389336
 58 -31.57226417858865 -36.20451261447846 -24.906989282337193 -12.412866128218001
 59 -36.137848398711718 -36.192254579329123 -34.991661603570847 -31.191407252920762
 60 -37.20987430638985 -36.026126885868145 -28.213639846728231 -26.039788139344768
 61 -36.34931833649263 -35.97156670401381 -33.374342101404054 -28.399177379957838
 62 -36.265101307909596 -35.957428623257698 -34.41106071557175 -29.599978744478253
 63 -35.71146377268213 -35.905224505740904 -34.568237687349395 -29.742202533880331
 64 -35.558692800114393 -35.851389256514629 -36.013589131357413 -35.302757391950422
 65 -33.301349205243042 -33.342780294946039 -32.594381484351025 -30.543272809854834
 66 -30.697620578732042 -30.933564394095271 -30.394638161556436 -28.198078384770504
 67 -30.552955045752583 -30.866158235625541 -31.007920328623616 -30.604126996873973
 68 -30.622944579570117 -30.389892649320434 -27.231462497403903 -21.706805423827007
 69 -26.80459324242841 -26.808992861386315 -26.258280526312472 -24.653360863452288
 70 -6.9772480681252969 -7.5045826471867105 -7.9945430293988977 -8.6487639268286554




==> compsorts.dat <==
# Created by Octave 4.4.1, Mon Nov 05 11:22:58 2018 GMT <unknown@G0088055>
# name: temps
# type: matrix
# rows: 70
# columns: 4
 1 28 3 3
 2 30 28 7
 3 51 51 11
 4 67 26 28
 5 50 4 51
 6 49 11 38
 7 61 6 4
 8 60 49 26
 9 26 29 53
 10 3 38 6
 11 19 53 24
 12 45 52 30
 13 70 50 69
 14 54 7 23
 15 59 27 52
 16 53 45 67
 17 58 69 29
 18 34 59 44
 19 68 54 20
 20 69 67 39
 21 66 36 54
 22 20 44 10
 23 21 58 42
 24 39 61 36
 25 42 62 60
 26 44 68 50
 27 52 13 13
 28 38 12 45
 29 23 42 22
 30 48 17 21
 31 46 10 27
 32 36 70 62
 33 8 47 43
 34 63 63 12
 35 22 16 59
 36 31 24 25
 37 13 30 1
 38 25 46 58
 39 14 60 49
 40 64 21 37
 41 9 48 14
 42 41 20 16
 43 18 37 70
 44 43 35 41
 45 37 8 46
 46 35 41 61
 47 12 31 15
 48 47 33 57
 49 27 64 47
 50 6 39 17
 51 62 15 63
 52 4 22 35
 53 7 19 68
 54 16 66 48
 55 11 1 8
 56 15 23 9
 57 24 5 18
 58 55 34 5
 59 10 14 19
 60 2 55 56
 61 33 43 34
 62 17 25 55
 63 1 9 31
 64 56 40 64
 65 5 2 66
 66 40 18 40
 67 29 56 33
 68 32 57 2
 69 57 32 32
 70 65 65 65



